Automatic Implementation and Evaluation of Error-Correcting Codes for Quantum Computing: An Open-Source Framework for Quantum Error Correction

Due to the fragility of quantum mechanical effects, real quantum computers are plagued by frequent noise effects that cause errors during computations. Quantum error-correcting codes address this problem by providing means to identify and correct corresponding errors. However, most of the research on quantum error correction is theoretical or has been evaluated for specific hardware models only. Moreover, the development of corresponding codes and the evaluation of whether they indeed solve the problem for a particular hardware model, still often rests on tedious trial-and-error thus far. In this work, we propose an open-source framework that supports engineers and researchers in these tasks by automatically applying error-correcting codes for a given application followed by an automatic noise-aware quantum circuit simulation. Case studies showcase that this allows for a substantially more efficient implementation and evaluation of error-correcting codes.

==> pgfplot/Shor3Noise.csv <==
ErrorProb,NoECC,Bit-flipECC,Bit-flipECCRealistic
0,1,1,1
0.001,0.999,0.999997002,0.996000119
0.002,0.998,0.999988016,0.992000949
0.003,0.997,0.999973054,0.988003187
0.004,0.996,0.999952128,0.984007513
0.005,0.995,0.99992525,0.980014593
0.006,0.994,0.999892432,0.976025079
0.007,0.993,0.999853686,0.972039606
0.008,0.992,0.999809024,0.968058797
0.009,0.991,0.999758458,0.964083259
0.01,0.99,0.999702,0.960113584
0.011,0.989,0.999639662,0.956150353
0.012,0.988,0.999571456,0.95219413
0.013,0.987,0.999497394,0.948245469
0.014,0.986,0.999417488,0.944304908
0.015,0.985,0.99933175,0.940372972
0.016,0.984,0.999240192,0.936450175
0.017,0.983,0.999142826,0.932537016
0.018,0.982,0.999039664,0.928633983
0.019,0.981,0.998930718,0.924741551
0.02,0.98,0.998816,0.920860183
0.021,0.979,0.998695522,0.916990331
0.022,0.978,0.998569296,0.913132433
0.023,0.977,0.998437334,0.909286916
0.024,0.976,0.998299648,0.905454198
0.025,0.975,0.99815625,0.901634683
0.026,0.974,0.998007152,0.897828765
0.027,0.973,0.997852366,0.894036826
0.028,0.972,0.997691904,0.89025924
0.029,0.971,0.997525778,0.886496366
0.03,0.97,0.997354,0.882748557
0.031,0.969,0.997176582,0.879016154
0.032,0.968,0.996993536,0.875299486
0.033,0.967,0.996804874,0.871598876
0.034,0.966,0.996610608,0.867914634
0.035,0.965,0.99641075,0.864247061
0.036,0.964,0.996205312,0.86059645
0.037,0.963,0.995994306,0.856963083
0.038,0.962,0.995777744,0.853347233
0.039,0.961,0.995555638,0.849749166
0.04,0.96,0.995328,0.846169137
0.041,0.959,0.995094842,0.842607393
0.042,0.958,0.994856176,0.839064173
0.043,0.957,0.994612014,0.835539706
0.044,0.956,0.994362368,0.832034213
0.045,0.955,0.99410725,0.82854791
0.046,0.954,0.993846672,0.825081
0.047,0.953,0.993580646,0.821633682
0.048,0.952,0.993309184,0.818206146
0.049,0.951,0.993032298,0.814798573
0.05,0.95,0.99275,0.81141114
0.051,0.949,0.992462302,0.808044013
0.052,0.948,0.992169216,0.804697352
0.053,0.947,0.991870754,0.801371312
0.054,0.946,0.991566928,0.798066037
0.055,0.945,0.99125775,0.794781668
0.056,0.944,0.990943232,0.791518338
0.057,0.943,0.990623386,0.788276171
0.058,0.942,0.990298224,0.785055288
0.059,0.941,0.989967758,0.781855803
0.06,0.94,0.989632,0.778677821
0.061,0.939,0.989290962,0.775521445
0.062,0.938,0.988944656,0.772386768
0.063,0.937,0.988593094,0.76927388
0.064,0.936,0.988236288,0.766182864
0.065,0.935,0.98787425,0.763113797
0.066,0.934,0.987506992,0.760066752
0.067,0.933,0.987134526,0.757041794
0.068,0.932,0.986756864,0.754038985
0.069,0.931,0.986374018,0.751058381
0.07,0.93,0.985986,0.748100032
0.071,0.929,0.985592822,0.745163983
0.072,0.928,0.985194496,0.742250276
0.073,0.927,0.984791034,0.739358946
0.074,0.926,0.984382448,0.736490023
0.075,0.925,0.98396875,0.733643536
0.076,0.924,0.983549952,0.730819504
0.077,0.923,0.983126066,0.728017945
0.078,0.922,0.982697104,0.725238873
0.079,0.921,0.982263078,0.722482295
0.08,0.92,0.981824,0.719748217
0.081,0.919,0.981379882,0.717036637
0.082,0.918,0.980930736,0.714347553
0.083,0.917,0.980476574,0.711680957
0.084,0.916,0.980017408,0.709036837
0.085,0.915,0.97955325,0.706415177
0.086,0.914,0.979084112,0.703815959
0.087,0.913,0.978610006,0.70123916
0.088,0.912,0.978130944,0.698684753
0.089,0.911,0.977646938,0.69615271
0.09,0.91,0.977158,0.693642996
0.091,0.909,0.976664142,0.691155575
0.092,0.908,0.976165376,0.688690409
0.093,0.907,0.975661714,0.686247453
0.094,0.906,0.975153168,0.683826663
0.095,0.905,0.97463975,0.681427989
0.096,0.904,0.974121472,0.679051379
0.097,0.903,0.973598346,0.67669678
0.098,0.902,0.973070384,0.674364133
0.099,0.901,0.972537598,0.672053379
0.1,0.9,0.972,0.669764454
0.101,0.899,0.971457602,0.667497294
0.102,0.898,0.970910416,0.66525183
0.103,0.897,0.970358454,0.663027992
0.104,0.896,0.969801728,0.660825708
0.105,0.895,0.96924025,0.658644901
0.106,0.894,0.968674032,0.656485496
0.107,0.893,0.968103086,0.654347412
0.108,0.892,0.967527424,0.652230568
0.109,0.891,0.966947058,0.650134879
0.11,0.89,0.966362,0.648060261
0.111,0.889,0.965772262,0.646006625
0.112,0.888,0.965177856,0.643973882
0.113,0.887,0.964578794,0.64196194
0.114,0.886,0.963975088,0.639970705
0.115,0.885,0.96336675,0.638000084
0.116,0.884,0.962753792,0.636049978
0.117,0.883,0.962136226,0.63412029
0.118,0.882,0.961514064,0.63221092
0.119,0.881,0.960887318,0.630321766
0.12,0.88,0.960256,0.628452724
0.121,0.879,0.959620122,0.626603691
0.122,0.878,0.958979696,0.624774561
0.123,0.877,0.958334734,0.622965226
0.124,0.876,0.957685248,0.621175579
0.125,0.875,0.95703125,0.619405508
0.126,0.874,0.956372752,0.617654904
0.127,0.873,0.955709766,0.615923654
0.128,0.872,0.955042304,0.614211645
0.129,0.871,0.954370378,0.612518763
0.13,0.87,0.953694,0.610844892
0.131,0.869,0.953013182,0.609189916
0.132,0.868,0.952327936,0.607553718
0.133,0.867,0.951638274,0.60593618
0.134,0.866,0.950944208,0.604337182
0.135,0.865,0.95024575,0.602756605
0.136,0.864,0.949542912,0.601194329
0.137,0.863,0.948835706,0.599650231
0.138,0.862,0.948124144,0.59812419
0.139,0.861,0.947408238,0.596616083
0.14,0.86,0.946688,0.595125787
0.141,0.859,0.945963442,0.593653177
0.142,0.858,0.945234576,0.592198129
0.143,0.857,0.944501414,0.590760518
0.144,0.856,0.943763968,0.589340218
0.145,0.855,0.94302225,0.587937104
0.146,0.854,0.942276272,0.586551048
0.147,0.853,0.941526046,0.585181924
0.148,0.852,0.940771584,0.583829605
0.149,0.851,0.940012898,0.582493962
0.15,0.85,0.93925,0.581174869
0.151,0.849,0.938482902,0.579872196
0.152,0.848,0.937711616,0.578585815
0.153,0.847,0.936936154,0.577315597
0.154,0.846,0.936156528,0.576061415
0.155,0.845,0.93537275,0.574823137
0.156,0.844,0.934584832,0.573600636
0.157,0.843,0.933792786,0.572393782
0.158,0.842,0.932996624,0.571202445
0.159,0.841,0.932196358,0.570026496
0.16,0.84,0.931392,0.568865805
0.161,0.839,0.930583562,0.567720243
0.162,0.838,0.929771056,0.56658968
0.163,0.837,0.928954494,0.565473987
0.164,0.836,0.928133888,0.564373034
0.165,0.835,0.92730925,0.563286692
0.166,0.834,0.926480592,0.562214831
0.167,0.833,0.925647926,0.561157323
0.168,0.832,0.924811264,0.560114037
0.169,0.831,0.923970618,0.559084846
0.17,0.83,0.923126,0.55806962
0.171,0.829,0.922277422,0.557068231
0.172,0.828,0.921424896,0.556080551
0.173,0.827,0.920568434,0.555106451
0.174,0.826,0.919708048,0.554145804
0.175,0.825,0.91884375,0.553198482
0.176,0.824,0.917975552,0.552264358
0.177,0.823,0.917103466,0.551343304
0.178,0.822,0.916227504,0.550435195
0.179,0.821,0.915347678,0.549539903
0.18,0.82,0.914464,0.548657304
0.181,0.819,0.913576482,0.54778727
0.182,0.818,0.912685136,0.546929678
0.183,0.817,0.911789974,0.546084402
0.184,0.816,0.910891008,0.545251317
0.185,0.815,0.90998825,0.544430301
0.186,0.814,0.909081712,0.543621229
0.187,0.813,0.908171406,0.542823978
0.188,0.812,0.907257344,0.542038425
0.189,0.811,0.906339538,0.541264449
0.19,0.81,0.905418,0.540501928
0.191,0.809,0.904492742,0.539750741
0.192,0.808,0.903563776,0.539010766
0.193,0.807,0.902631114,0.538281885
0.194,0.806,0.901694768,0.537563977
0.195,0.805,0.90075475,0.536856923
0.196,0.804,0.899811072,0.536160606
0.197,0.803,0.898863746,0.535474906
0.198,0.802,0.897912784,0.534799707
0.199,0.801,0.896958198,0.534134893
0.2,0.8,0.896,0.533480346
0.201,0.799,0.895038202,0.532835951
0.202,0.798,0.894072816,0.532201594
0.203,0.797,0.893103854,0.53157716
0.204,0.796,0.892131328,0.530962536
0.205,0.795,0.89115525,0.530357608
0.206,0.794,0.890175632,0.529762265
0.207,0.793,0.889192486,0.529176394
0.208,0.792,0.888205824,0.528599884
0.209,0.791,0.887215658,0.528032626
0.21,0.79,0.886222,0.527474509
0.211,0.789,0.885224862,0.526925424
0.212,0.788,0.884224256,0.526385263
0.213,0.787,0.883220194,0.525853919
0.214,0.786,0.882212688,0.525331284
0.215,0.785,0.88120175,0.524817252
0.216,0.784,0.880187392,0.524311718
0.217,0.783,0.879169626,0.523814576
0.218,0.782,0.878148464,0.523325723
0.219,0.781,0.877123918,0.522845056
0.22,0.78,0.876096,0.522372471
0.221,0.779,0.875064722,0.521907867
0.222,0.778,0.874030096,0.521451142
0.223,0.777,0.872992134,0.521002196
0.224,0.776,0.871950848,0.520560929
0.225,0.775,0.87090625,0.520127243
0.226,0.774,0.869858352,0.519701038
0.227,0.773,0.868807166,0.519282218
0.228,0.772,0.867752704,0.518870686
0.229,0.771,0.866694978,0.518466346
0.23,0.77,0.865634,0.518069102
0.231,0.769,0.864569782,0.517678861
0.232,0.768,0.863502336,0.517295527
0.233,0.767,0.862431674,0.516919009
0.234,0.766,0.861357808,0.516549215
0.235,0.765,0.86028075,0.516186052
0.236,0.764,0.859200512,0.515829431
0.237,0.763,0.858117106,0.51547926
0.238,0.762,0.857030544,0.515135452
0.239,0.761,0.855940838,0.514797918
0.24,0.76,0.854848,0.514466569
0.241,0.759,0.853752042,0.514141321
0.242,0.758,0.852652976,0.513822085
0.243,0.757,0.851550814,0.513508778
0.244,0.756,0.850445568,0.513201314
0.245,0.755,0.84933725,0.51289961
0.246,0.754,0.848225872,0.512603583
0.247,0.753,0.847111446,0.51231315
0.248,0.752,0.845993984,0.512028231
0.249,0.751,0.844873498,0.511748744
0.25,0.75,0.84375,0.511474609
0.251,0.749,0.842623502,0.511205749
0.252,0.748,0.841494016,0.510942083
0.253,0.747,0.840361554,0.510683535
0.254,0.746,0.839226128,0.510430028
0.255,0.745,0.83808775,0.510181485
0.256,0.744,0.836946432,0.509937831
0.257,0.743,0.835802186,0.509698992
0.258,0.742,0.834655024,0.509464895
0.259,0.741,0.833504958,0.509235465
0.26,0.74,0.832352,0.50901063
0.261,0.739,0.831196162,0.50879032
0.262,0.738,0.830037456,0.508574463
0.263,0.737,0.828875894,0.508362989
0.264,0.736,0.827711488,0.508155828
0.265,0.735,0.82654425,0.507952914
0.266,0.734,0.825374192,0.507754176
0.267,0.733,0.824201326,0.507559549
0.268,0.732,0.823025664,0.507368966
0.269,0.731,0.821847218,0.507182362
0.27,0.73,0.820666,0.506999671
0.271,0.729,0.819482022,0.506820829
0.272,0.728,0.818295296,0.506645773
0.273,0.727,0.817105834,0.506474441
0.274,0.726,0.815913648,0.506306769
0.275,0.725,0.81471875,0.506142698
0.276,0.724,0.813521152,0.505982165
0.277,0.723,0.812320866,0.505825112
0.278,0.722,0.811117904,0.50567148
0.279,0.721,0.809912278,0.505521209
0.28,0.72,0.808704,0.505374242
0.281,0.719,0.807493082,0.505230522
0.282,0.718,0.806279536,0.505089993
0.283,0.717,0.805063374,0.504952598
0.284,0.716,0.803844608,0.504818283
0.285,0.715,0.80262325,0.504686994
0.286,0.714,0.801399312,0.504558676
0.287,0.713,0.800172806,0.504433277
0.288,0.712,0.798943744,0.504310745
0.289,0.711,0.797712138,0.504191027
0.29,0.71,0.796478,0.504074073
0.291,0.709,0.795241342,0.503959833
0.292,0.708,0.794002176,0.503848256
0.293,0.707,0.792760514,0.503739294
0.294,0.706,0.791516368,0.503632899
0.295,0.705,0.79026975,0.503529022
0.296,0.704,0.789020672,0.503427616
0.297,0.703,0.787769146,0.503328635
0.298,0.702,0.786515184,0.503232033
0.299,0.701,0.785258798,0.503137765
0.3,0.7,0.784,0.503045786
0.301,0.699,0.782738802,0.502956052
0.302,0.698,0.781475216,0.502868519
0.303,0.697,0.780209254,0.502783146
0.304,0.696,0.778940928,0.502699889
0.305,0.695,0.77767025,0.502618707
0.306,0.694,0.776397232,0.502539559
0.307,0.693,0.775121886,0.502462404
0.308,0.692,0.773844224,0.502387204
0.309,0.691,0.772564258,0.502313917
0.31,0.69,0.771282,0.502242507
0.311,0.689,0.769997462,0.502172934
0.312,0.688,0.768710656,0.50210516
0.313,0.687,0.767421594,0.50203915
0.314,0.686,0.766130288,0.501974867
0.315,0.685,0.76483675,0.501912273
0.316,0.684,0.763540992,0.501851335
0.317,0.683,0.762243026,0.501792018
0.318,0.682,0.760942864,0.501734286
0.319,0.681,0.759640518,0.501678107
0.32,0.68,0.758336,0.501623446
0.321,0.679,0.757029322,0.501570272
0.322,0.678,0.755720496,0.501518552
0.323,0.677,0.754409534,0.501468255
0.324,0.676,0.753096448,0.501419349
0.325,0.675,0.75178125,0.501371803
0.326,0.674,0.750463952,0.501325587
0.327,0.673,0.749144566,0.501280673
0.328,0.672,0.747823104,0.501237029
0.329,0.671,0.746499578,0.501194629
0.33,0.67,0.745174,0.501153442
0.331,0.669,0.743846382,0.501113443
0.332,0.668,0.742516736,0.501074603
0.333,0.667,0.741185074,0.501036895
0.334,0.666,0.739851408,0.501000293
0.335,0.665,0.73851575,0.500964772
0.336,0.664,0.737178112,0.500930305
0.337,0.663,0.735838506,0.500896868
0.338,0.662,0.734496944,0.500864436
0.339,0.661,0.733153438,0.500832985
0.34,0.66,0.731808,0.500802492
0.341,0.659,0.730460642,0.500772932
0.342,0.658,0.729111376,0.500744283
0.343,0.657,0.727760214,0.500716522
0.344,0.656,0.726407168,0.500689628
0.345,0.655,0.72505225,0.500663579
0.346,0.654,0.723695472,0.500638353
0.347,0.653,0.722336846,0.50061393
0.348,0.652,0.720976384,0.500590289
0.349,0.651,0.719614098,0.50056741
0.35,0.65,0.71825,0.500545274
0.351,0.649,0.716884102,0.500523861
0.352,0.648,0.715516416,0.500503152
0.353,0.647,0.714146954,0.500483128
0.354,0.646,0.712775728,0.500463772
0.355,0.645,0.71140275,0.500445066
0.356,0.644,0.710028032,0.500426991
0.357,0.643,0.708651586,0.500409532
0.358,0.642,0.707273424,0.500392671
0.359,0.641,0.705893558,0.500376391
0.36,0.64,0.704512,0.500360677
0.361,0.639,0.703128762,0.500345513
0.362,0.638,0.701743856,0.500330883
0.363,0.637,0.700357294,0.500316773
0.364,0.636,0.698969088,0.500303167
0.365,0.635,0.69757925,0.500290051
0.366,0.634,0.696187792,0.50027741
0.367,0.633,0.694794726,0.500265232
0.368,0.632,0.693400064,0.500253502
0.369,0.631,0.692003818,0.500242207
0.37,0.63,0.690606,0.500231334
0.371,0.629,0.689206622,0.50022087
0.372,0.628,0.687805696,0.500210804
0.373,0.627,0.686403234,0.500201122
0.374,0.626,0.684999248,0.500191814
0.375,0.625,0.68359375,0.500182867
0.376,0.624,0.682186752,0.50017427
0.377,0.623,0.680778266,0.500166013
0.378,0.622,0.679368304,0.500158084
0.379,0.621,0.677956878,0.500150472
0.38,0.62,0.676544,0.500143169
0.381,0.619,0.675129682,0.500136163
0.382,0.618,0.673713936,0.500129445
0.383,0.617,0.672296774,0.500123005
0.384,0.616,0.670878208,0.500116834
0.385,0.615,0.66945825,0.500110923
0.386,0.614,0.668036912,0.500105264
0.387,0.613,0.666614206,0.500099847
0.388,0.612,0.665190144,0.500094664
0.389,0.611,0.663764738,0.500089707
0.39,0.61,0.662338,0.500084969
0.391,0.609,0.660909942,0.50008044
0.392,0.608,0.659480576,0.500076115
0.393,0.607,0.658049914,0.500071985
0.394,0.606,0.656617968,0.500068043
0.395,0.605,0.65518475,0.500064283
0.396,0.604,0.653750272,0.500060697
0.397,0.603,0.652314546,0.50005728
0.398,0.602,0.650877584,0.500054025
0.399,0.601,0.649439398,0.500050925
0.4,0.6,0.648,0.500047974
0.401,0.599,0.646559402,0.500045168
0.402,0.598,0.645117616,0.5000425
0.403,0.597,0.643674654,0.500039964
0.404,0.596,0.642230528,0.500037555
0.405,0.595,0.64078525,0.500035269
0.406,0.594,0.639338832,0.5000331
0.407,0.593,0.637891286,0.500031043
0.408,0.592,0.636442624,0.500029094
0.409,0.591,0.634992858,0.500027248
0.41,0.59,0.633542,0.5000255
0.411,0.589,0.632090062,0.500023847
0.412,0.588,0.630637056,0.500022284
0.413,0.587,0.629182994,0.500020808
0.414,0.586,0.627727888,0.500019414
0.415,0.585,0.62627175,0.500018098
0.416,0.584,0.624814592,0.500016858
0.417,0.583,0.623356426,0.500015689
0.418,0.582,0.621897264,0.500014589
0.419,0.581,0.620437118,0.500013554
0.42,0.58,0.618976,0.50001258
0.421,0.579,0.617513922,0.500011666
0.422,0.578,0.616050896,0.500010807
0.423,0.577,0.614586934,0.500010002
0.424,0.576,0.613122048,0.500009248
0.425,0.575,0.61165625,0.500008542
0.426,0.574,0.610189552,0.500007881
0.427,0.573,0.608721966,0.500007263
0.428,0.572,0.607253504,0.500006686
0.429,0.571,0.605784178,0.500006148
0.43,0.57,0.604314,0.500005646
0.431,0.569,0.602842982,0.500005179
0.432,0.568,0.601371136,0.500004745
0.433,0.567,0.599898474,0.500004342
0.434,0.566,0.598425008,0.500003967
0.435,0.565,0.59695075,0.50000362
0.436,0.564,0.595475712,0.500003298
0.437,0.563,0.593999906,0.500003001
0.438,0.562,0.592523344,0.500002726
0.439,0.561,0.591046038,0.500002473
0.44,0.56,0.589568,0.500002239
0.441,0.559,0.588089242,0.500002025
0.442,0.558,0.586609776,0.500001827
0.443,0.557,0.585129614,0.500001646
0.444,0.556,0.583648768,0.50000148
0.445,0.555,0.58216725,0.500001329
0.446,0.554,0.580685072,0.50000119
0.447,0.553,0.579202246,0.500001064
0.448,0.552,0.577718784,0.500000949
0.449,0.551,0.576234698,0.500000845
0.45,0.55,0.57475,0.50000075
0.451,0.549,0.573264702,0.500000664
0.452,0.548,0.571778816,0.500000587
0.453,0.547,0.570292354,0.500000517
0.454,0.546,0.568805328,0.500000455
0.455,0.545,0.56731775,0.500000399
0.456,0.544,0.565829632,0.500000348
0.457,0.543,0.564340986,0.500000303
0.458,0.542,0.562851824,0.500000263
0.459,0.541,0.561362158,0.500000228
0.46,0.54,0.559872,0.500000197
0.461,0.539,0.558381362,0.500000169
0.462,0.538,0.556890256,0.500000145
0.463,0.537,0.555398694,0.500000123
0.464,0.536,0.553906688,0.500000104
0.465,0.535,0.55241425,0.500000088
0.466,0.534,0.550921392,0.500000074
0.467,0.533,0.549428126,0.500000062
0.468,0.532,0.547934464,0.500000052
0.469,0.531,0.546440418,0.500000043
0.47,0.53,0.544946,0.500000035
0.471,0.529,0.543451222,0.500000029
0.472,0.528,0.541956096,0.500000023
0.473,0.527,0.540460634,0.500000019
0.474,0.526,0.538964848,0.500000015
0.475,0.525,0.53746875,0.500000012
0.476,0.524,0.535972352,0.500000009
0.477,0.523,0.534475666,0.500000007
0.478,0.522,0.532978704,0.500000005
0.479,0.521,0.531481478,0.500000004
0.48,0.52,0.529984,0.500000003
0.481,0.519,0.528486282,0.500000002
0.482,0.518,0.526988336,0.500000002
0.483,0.517,0.525490174,0.500000001
0.484,0.516,0.523991808,0.500000001
0.485,0.515,0.52249325,0.500000001
0.486,0.514,0.520994512,0.5
0.487,0.513,0.519495606,0.5
0.488,0.512,0.517996544,0.5
0.489,0.511,0.516497338,0.5
0.49,0.51,0.514998,0.5
0.491,0.509,0.513498542,0.5
0.492,0.508,0.511998976,0.5
0.493,0.507,0.510499314,0.5
0.494,0.506,0.508999568,0.5
0.495,0.505,0.50749975,0.5
0.496,0.504,0.505999872,0.5
0.497,0.503,0.504499946,0.5
0.498,0.502,0.502999984,0.5
0.499,0.501,0.501499998,0.5
0.5,0.5,0.5,0.5

==> pgfplot/gateDepthBigEntFQ.csv <==
fq,5,noecc
10,0.31064405,0.644127059
100,0.809306512,0.644127059
200,0.87490686,0.644127059
300,0.880836831,0.644127059
400,0.874482783,0.644127059
500,0.867708797,0.644127059
600,0.865066614,0.644127059
700,0.855491868,0.644127059
800,0.840490345,0.644127059
900,0.838598172,0.644127059
1000,0.818493684,0.644127059
1100,0.807429784,0.644127059
1200,0.797917977,0.644127059
1300,0.790205337,0.644127059
1400,0.780313249,0.644127059
1500,0.762872365,0.644127059
1600,0.764823525,0.644127059
1700,0.763826591,0.644127059
1800,0.757834317,0.644127059
1900,0.741698862,0.644127059
2000,0.713418738,0.644127059
2100,0.721204482,0.644127059
2200,0.715539239,0.644127059
2300,0.715179647,0.644127059
2400,0.711096378,0.644127059
2500,0.687476864,0.644127059
2600,0.701087753,0.644127059
2700,0.693180171,0.644127059
2800,0.692585224,0.644127059
2900,0.682943437,0.644127059
3000,0.680068292,0.644127059
3100,0.6663312,0.644127059
3200,0.667507896,0.644127059
3300,0.648226956,0.644127059
3400,0.656769812,0.644127059
3500,0.66181205,0.644127059
3600,0.649651647,0.644127059
3700,0.644281123,0.644127059
3800,0.646058081,0.644127059
3900,0.643014176,0.644127059
4000,0.630538269,0.644127059
4100,0.628861264,0.644127059
4200,0.644648546,0.644127059
4300,0.630587866,0.644127059
4400,0.619635381,0.644127059
4500,0.616052185,0.644127059
4600,0.627282196,0.644127059
4700,0.635213001,0.644127059
4800,0.607413823,0.644127059
4900,0.603264827,0.644127059
5000,0.583488099,0.644127059
5100,0.596149248,0.644127059
5200,0.614819585,0.644127059
5300,0.609327497,0.644127059
5400,0.609556776,0.644127059
5500,0.603684558,0.644127059
5600,0.605299665,0.644127059
5700,0.602902801,0.644127059
5800,0.590577462,0.644127059
5900,0.602262594,0.644127059
6000,0.599290086,0.644127059
6100,0.590989634,0.644127059
6200,0.588033685,0.644127059
6300,0.596235149,0.644127059
6400,0.585233345,0.644127059
6500,0.58564065,0.644127059
6600,0.584784365,0.644127059
6700,0.573537852,0.644127059
6800,0.56422922,0.644127059
6900,0.572266123,0.644127059
7000,0.577057919,0.644127059
7100,0.579216705,0.644127059
7200,0.571505036,0.644127059
7300,0.565624304,0.644127059
7400,0.559078364,0.644127059
7500,0.548907092,0.644127059
7600,0.559771546,0.644127059
7700,0.566019009,0.644127059
7800,0.561403743,0.644127059
7900,0.552999666,0.644127059
8000,0.552369358,0.644127059
8100,0.555758793,0.644127059
8200,0.570567346,0.644127059
8300,0.566236185,0.644127059
8400,0.567865017,0.644127059
8500,0.566391428,0.644127059
8600,0.570112711,0.644127059
8700,0.571534257,0.644127059
8800,0.573048798,0.644127059
8900,0.581097983,0.644127059
9000,0.55970028,0.644127059
9100,0.544358291,0.644127059
9200,0.539890592,0.644127059
9300,0.534572395,0.644127059
9400,0.525786479,0.644127059
9500,0.521437083,0.644127059
9600,0.501920057,0.644127059
9700,0.505840782,0.644127059
9800,0.491170848,0.644127059
9900,0.472106363,0.644127059
10000,0.464782711,0.644127059


==> pgfplot/gateDepthBigEntFQ500_0.02.csv <==
depth,noProtection,withProtection
0,0.999496736,0.999355363
1000,0.952856272,0.985844241
2000,0.906084953,0.974866984
3000,0.860519441,0.958592905
4000,0.827548071,0.950638184
5000,0.799026848,0.934995227
6000,0.760922617,0.920868995
7000,0.723370822,0.907443847
8000,0.691163565,0.89400573
9000,0.663569514,0.88711479
10000,0.644127059,0.876336918
11000,0.613595948,0.867176682
12000,0.588633062,0.853516377
13000,0.567732091,0.840736108
14000,0.547350554,0.830962909
15000,0.530565551,0.824317589
16000,0.501944252,0.814544373
17000,0.487705853,0.807421768
18000,0.477789049,0.796866649
19000,0.454401974,0.791179182
20000,0.433379971,0.77967841


==> pgfplot/hwModel10000EntFQ500.csv <==
error,Q,D,SteaneQ,SteaneD
0.0,1,1,1,1
0.0001,0.810163411,0.846754403,0.916786686,0.958577458
0.0002,0.748636047,0.768101695,0.790134678,0.87051553
0.0003,0.717379263,0.733483442,0.741914626,0.79570883
0.0004,0.714978747,0.72832733,0.705526446,0.750254409
0.0005,0.723726365,0.707705077,0.701338585,0.706755634
0.0006,0.712609954,0.709854574,0.694620574,0.70542217
0.0007,0.708849897,0.712027829,0.713042554,0.711795372
0.0008,0.721587342,0.710961806,0.705665387,0.718827441
0.0009,0.719631054,0.713352132,0.701027051,0.700198827
0.0010,0.716502297,0.713778808,0.70106922,0.711211938


==> pgfplot/simulatorComparison.csv <==
qubit,stab,stoch,density
3,1.27,1.37,1.57
4,1.27,1.37,1.57
5,1.37,1.37,1.57
6,1.27,1.37,1.68
7,1.26,1.37,1.68
8,1.37,1.37,1.67
9,1.37,1.38,1.78
10,1.37,1.37,1.67
11,1.37,1.37,1.77
12,1.37,1.47,1.88
13,1.37,1.47,2.29
14,1.37,1.67,3.74
15,1.37,2.08,13.64
16,1.37,2.61,46.33
17,1.37,4.45,214.05
18,1.37,8.05,
19,1.37,11.78,
20,1.37,15.67,
21,1.37,54.18,
22,1.37,132.05,
23,1.37,273.66,
24,1.47,,
25,1.37,,
26,1.37,,
27,1.37,,
28,1.37,,
29,1.38,,
30,1.37,,
31,1.37,,
32,1.37,,

